PAPERCLIP: Associating Astronomical Observations and Natural Language with Multi-Modal Models

We present PAPERCLIP (Proposal Abstracts Provide an Effective Representation for Contrastive Language-Image Pre-training), a method which associates astronomical observations imaged by telescopes with natural language using a neural network model. The model is fine-tuned from a pre-trained Contrastive Language-Image Pre-training (CLIP) model using successful observing proposal abstracts and corresponding downstream observations, with the abstracts optionally summarized via guided generation using large language models (LLMs). Using observations from the Hubble Space Telescope (HST) as an example, we show that the fine-tuned model embodies a meaningful joint representation between observations and natural language through tests targeting image retrieval (i.e., finding the most relevant observations using natural language queries) and description retrieval (i.e., querying for astrophysical object classes and use cases most relevant to a given observation). Our study demonstrates the potential for using generalist foundation models rather than task-specific models for interacting with astronomical data by leveraging text as an interface.

==> plots/data/abs_0.txt <==
 A significant fraction of the mass of an old stellar population should be in the form of isolated black holes (BHs). Yet there has never been an unambiguous detection of a solitary BH. The only technique available to detect isolated BHs is astrometric microlensing--relativistic deflection of light from background stars.  We have carried out 2 HST programs aimed at the first detection of isolated BHs through astrometric microlensing. Our first program was a multi-year program where we monitored 5 microlensing events with T>100 days in the Galactic bulge. We detected astometric deflections, but  the inferered masses for all these events are <0.5 Msun, indicating that these lenses are low-mass stars with small relative proper motions. Our second program was a large multi-cycle program where we monitored ~3 million stars in the Galactic bulge for 3 years to simultaneously detect microlensing events and deterimne their astrometric shifts. We have detected a large number of microlensing events. However, once again, none of them show appreciable astrometric deflections indicative of massive BHs.  Our results imply that either isolated BHs are more massive (>10 Msun), or T~100 day events are dominated by low-mass stars moving more slowly, or BHs are much rarer. BHs with mass > 10 Msun are expected to have T>300 days, and such very-long duration events are extremely unlikely to be caused by low-mass stars.	Monitoring a few T>300-day events thus offers the last but most promising opportunity to detect isolated BHs, and distinguish between the above possibilities. After the recent upgrades, OGLE detects six T>300 days events each year, here we propose to monitor 4 such events.

==> plots/data/abs_1.txt <==
 We propose to obtain time-resolved spectroscopy of the outburst of the enigmatic historical supernova Cas A using STIS spectroscopy of light scattered by a narrow filament of interstellar dust. Our group has identified recent, high-surface brightness filaments that are likely to provide high signal-to-noise reproduction of the evolving spectrum of the Cas A outburst using verified, published techniques developed by us.  The timescales to see any appreciable evolution in individual astrophysical objects are typically many orders of magnitudes larger than a human life.  As a result, astronomers study large numbers of objects at different stages of their evolution to connect how a single object should change with time. Cas A can provide us with the ability, to look back in time to the point of explosion by observing its light echoes -- SN light scattered off of dust in the Milky Way, which causes a time delay in reaching us.  In obtaining spectra of light echoes, we have been able to determine the maximum-light characteristics of the SN. Our goal here is to obtain a single STIS spectrum of a bright Cas A LE, which will provide us a time series of spectra and a spatially resolved light curve of the Cas A SN. With these data, we will measure the properties of the cooling envelope after the shock breakout of the SN to estimate the radius of the progenitor star.  We will then be able to connect the progenitor star to the explosion to the SN to the SNR.

==> plots/data/abs_2.txt <==
 We propose to use the WFPC2 and STIS CCD to obtain maximum spatial resolution emission-line images of the young, oxygen- rich supernova remnants SN0540--69.3 in the LMC and E0102.2-- 7219 in the SMC. O IIILambda5007, S IILambdaLambda6724 and O IILambdaLambda3727 images of SN0540--69.3 will be used to characterize the ionization structure and distribution of chemically peculiar debris which ground-based imaging and spectroscopy have demonstrated to be present but cannot resolve. For E0102.2--7219, we will obtain an O IILambdaLambda3727 image which will be compared to our cycle 5 WFPC2 O IIILambda5007 image in order to determine the ionization structure in the SN debris. These data will provide another in the very limited set of benchmarks against which to measure models for nucleosynthesis in massive stars, excitation mechanisms in extremely metal-rich plasmas and the dynamics of supernova explosions. SN0540--69.3 holds special interest because it contains only the second known example {after the Crab} of an active pulsar and synchrotron nebula in a young supernova remnant. Furthermore, it is located < 400 pc {projected} from SN 1987A and is part of the same extended complex of young stars. Since the SN explosion occurred < 1000 yr ago, SN0540--69.3 is the closest to SN 1987A in both space and time of all known remnants in the LMC.

==> plots/data/abs_3.txt <==
 Type Ia supernovae (SN Ia) have enormous importance to cosmology and astrophysics, but their progenitors and explosion mechanisms are not known in detail. Recently, observations and theoretical models have suggested that not all thermonuclear white-dwarf supernova explosions are normal SN Ia. In particular, type Iax supernovae (peculiar cousins to SN Ia), are also thought to be exploding white dwarfs. In deep and serendipitous HST pre-explosion data, we have discovered a luminous, blue progenitor system for the type Iax SN 2012Z in NGC 1309. The light in this system, called S1, could be dominated by: a companion star to the exploding white dwarf, accretion onto the exploding white dwarf, a massive star that exploded (suggesting SN Iax are not in fact white-dwarf supernovae), or if we were very unlucky, an unrelated star in a chance alignment. Here we propose HST Cycle 22 ACS/WFC optical imaging to see what, if anything, has happened to S1. These data will allow us to definitively confirm and characterize what may be the first progenitor system discovered for a thermonuclear white dwarf supernova.

==> plots/data/abs_im_0.txt <==
Category: Large Scale Structure of the Universe. Time delays of strongly lensed quasars provide an independent cosmological probe that is primarily sensitive to the Hubble constant, H0. The method relies on precise time-delay measurements from photometric monitoring of the quasar images, which has been accomplished so far for only 7 systems, including 6 quadruply imaged...

==> plots/data/abs_im_1.txt <==
Category: Galaxies. We propose WFC3/UVIS F336W, F438W, and F814W observations for 8 Luminous Infrared Galaxies (LIRGs) in the Great Observatories All-Sky LIRG Survey (GOALS) scheduled for JWST Cycle 1 (GO1) observations. With a proprietary period of 0 days for 50% of the GO1 LIRGs, observations taken now will provide the concurrent WFC3/UVIS imaging necessary to...

==> plots/data/abs_im_2.txt <==
Category: HOT STARS. Type Ia supernovae (SN Ia) have enormous importance to cosmology and astrophysics, but their progenitors and explosion mechanisms are not known in detail. Recently, observations and theoretical models have suggested that not all thermonuclear white-dwarf supernova explosions are normal SN Ia. In particular, type Iax supernovae (peculiar cousins to SN Ia), are...

==> plots/data/abs_im_3.txt <==
Category: HOT STARS. Recent studies have used high spatial resolution HST observations of supernova (SN) sites to directly identify the progenitors of core-collapse SNe on pre-explosion images. These studies have set constraints about the nature of massive stars and their evolution just prior to their explosion as SNe. Now, at late-times when the SNe have...

==> plots/data/abs_itt_abs_0.txt <==
isolated dwarf galaxies, WLM, Pegasus Dwarf Irregular Galaxy, stellar mass, main sequence stars

==> plots/data/abs_itt_abs_1.txt <==
supernova SN 1987A, circumstellar ring, supernova remnant, shocked ring, radioactive isotopes

==> plots/data/abs_itt_abs_2.txt <==
X-ray luminous galaxy clusters, eMACS clusters, Balmer Break Galaxies, Lyman-break galaxies, gravitational telescopes

==> plots/data/abs_itt_abs_3.txt <==
pre-main sequence stars, Large Magellanic Cloud, young clusters, color-magnitude diagrams, main-sequence turn offs

==> plots/data/cycle1_0.txt <==
26

==> plots/data/cycle1_1.txt <==
19

==> plots/data/cycle1_2.txt <==
7

==> plots/data/cycle1_3.txt <==
22

==> plots/data/cycle_im_0.txt <==
30

==> plots/data/cycle_im_1.txt <==
29

==> plots/data/cycle_im_2.txt <==
22

==> plots/data/cycle_im_3.txt <==
23

==> plots/data/id_im_0.txt <==
17199

==> plots/data/id_im_1.txt <==
16914

==> plots/data/id_im_2.txt <==
13757

==> plots/data/id_im_3.txt <==
14226

==> plots/data/obj_im_0.txt <==
gravitationally lensed quasars, time-delays, quads, doubles

==> plots/data/obj_im_1.txt <==
Luminous Infrared Galaxies, star clusters, nuclear regions, extranuclear regions, hydrogen recombination lines

==> plots/data/obj_im_2.txt <==
type Iax supernovae, white dwarfs, possible companion stars, accretion disks, luminous blue stars

==> plots/data/obj_im_3.txt <==
core-collapse supernova, progenitor star, SN 2012ec, pre-explosion images, stellar population

==> plots/data/sci_im_0.txt <==
measure Hubble constant H0 to 2.2% precision with doubles alone, test for modelling systematics by separately considering doubles and quads, demonstrate potential of doubles for time-delay cosmography, measure H0 to 1.6% in combination with quads, competitive to type-Ia supernovae measurements

==> plots/data/sci_im_1.txt <==
measure fraction of star formation in clusters, determine nuclear and extranuclear cluster destruction rates, calculate cluster formation efficiency, analyze stellar populations in LIRGs, study physical conditions of most embedded nuclear clusters

==> plots/data/sci_im_2.txt <==
constrain progenitor systems of type Iax supernovae, distinguish between explosion mechanisms, investigate mass transfer processes in accretion disks, determine if type Iax supernovae originate from massive stars

==> plots/data/sci_im_3.txt <==
confirm progenitor identification, measure progenitor's temperature and luminosity, constrain massive star evolution, determine reddening and extinction, investigate local stellar environment

==> plots/data/sum_0.txt <==
isolated black holes, background stars, Galactic bulge; constrain mass of isolated black holes, distinguish between black hole scenarios, analyze relative proper motions of stars

==> plots/data/sum_1.txt <==
Cas A supernova, light echoes, interstellar dust, supernova outburst, shock breakout; Estimate radius of Cas A progenitor star, connect progenitor star to explosion to supernova to supernova remnant (SNR), analyze evolution of Cas A's spectrum over time, determine maximum-light characteristics of the supernova, probe properties of cooling envelope after shock breakout

==> plots/data/sum_2.txt <==
young oxygen-rich supernova remnants SN0540--69.3, LMC, SMC, supernova debris, active pulsar, synchrotron nebula; characterize ionization structure and distribution of chemically peculiar debris in SN0540--69.3, determine ionization structure in the SN debris of E0102.2--7219, provide benchmarks for models of nucleosynthesis in massive stars, excitation mechanisms in extremely metal-rich plasmas, and supernova explosion dynamics, study the pulsar and synchrotron nebula in SN0540--69.3, investigate SN0540--69.3's proximity to SN 1987A in both space and time, and relation to the same extended complex of young stars

==> plots/data/sum_3.txt <==
type Iax supernovae, white dwarfs, possible companion stars, accretion disks, luminous blue stars; constrain progenitor systems of type Iax supernovae, distinguish between explosion mechanisms, investigate mass transfer processes in accretion disks, determine if type Iax supernovae originate from massive stars
